Impedance boundary conditions for acoustic time harmonic wave propagation in viscous gases

We present Helmholtz or Helmholtz like equations for the approximation of the time-harmonic wave propagation in gases with small viscosity, which are completed with local boundary conditions on rigid walls. We derived approximative models based on the method of multiple scales for the pressure and the velocity separately, both up to order 2. Approximations to the pressure are described by the Helmholtz equations with impedance boundary conditions, which relate its normal derivative to the pressure itself. The boundary conditions from first order on are of Wentzell type and include a second tangential derivative of the pressure proportional to the square root of the viscosity, and take thereby absorption inside the viscosity boundary layer of the underlying velocity into account. The velocity approximations are described by Helmholtz like equations for the velocity, where the Laplace operator is replaced by $\nabla \operatorname{div}$, and the local boundary conditions relate the normal velocity component to its divergence. The velocity approximations are for the so-called far field and do not exhibit a boundary layer. Including a boundary corrector, the so called near field, the velocity approximation is accurate even up to the domain boundary. The boundary conditions are stable and asymptotically exact, which is justified by a complete mathematical analysis. The results of some numerical experiments are presented to illustrate the theoretical foundation.

==> Hole4em2Results.dat <==
y exact FF NF approximate
0 0 -1.262496e-005 1.262496e-005 0
1.866753e-005 -4.637241e-008 -1.262503e-005 1.258142e-005 -4.361179e-008
6.199282e-005 -1.536984e-007 -1.262519e-005 1.248061e-005 -1.445804e-007
1.284426e-004 -3.174968e-007 -1.262542e-005 1.232666e-005 -2.987625e-007
2.158755e-004 -5.315246e-007 -1.262572e-005 1.212533e-005 -5.003838e-007
3.214806e-004 -7.877780e-007 -1.262605e-005 1.188402e-005 -7.420225e-007
4.418633e-004 -1.076886e-006 -1.262639e-005 1.161143e-005 -1.014960e-006
5.731542e-004 -1.388557e-006 -1.262673e-005 1.131715e-005 -1.309583e-006
7.111335e-004 -1.712036e-006 -1.262704e-005 1.101124e-005 -1.615799e-006
8.513665e-004 -2.036545e-006 -1.262731e-005 1.070387e-005 -1.923440e-006
9.893458e-004 -2.351676e-006 -1.262754e-005 1.040491e-005 -2.222628e-006
1.120637e-003 -2.647715e-006 -1.262771e-005 1.012361e-005 -2.504093e-006
1.241019e-003 -2.915903e-006 -1.262783e-005 9.868407e-006 -2.759420e-006
1.346624e-003 -3.148619e-006 -1.262791e-005 9.646662e-006 -2.981243e-006
1.434057e-003 -3.339492e-006 -1.262795e-005 9.464578e-006 -3.163372e-006
1.500507e-003 -3.483472e-006 -1.262797e-005 9.327103e-006 -3.300869e-006
1.543832e-003 -3.576844e-006 -1.262798e-005 9.237891e-006 -3.390090e-006
1.562500e-003 -3.616953e-006 -1.262798e-005 9.199555e-006 -3.428428e-006
1.562500e-003 -3.616953e-006 -1.262798e-005 9.199555e-006 -3.428428e-006
1.581168e-003 -3.656988e-006 -1.262799e-005 9.161281e-006 -3.466704e-006
1.624493e-003 -3.749622e-006 -1.262799e-005 9.072689e-006 -3.555297e-006
1.690943e-003 -3.890930e-006 -1.262798e-005 8.937457e-006 -3.690522e-006
1.778376e-003 -4.075448e-006 -1.262795e-005 8.760710e-006 -3.867243e-006
1.883981e-003 -4.296185e-006 -1.262790e-005 8.549024e-006 -4.078875e-006
2.004363e-003 -4.544976e-006 -1.262781e-005 8.310105e-006 -4.317700e-006
2.135654e-003 -4.812887e-006 -1.262766e-005 8.052429e-006 -4.575236e-006
2.273634e-003 -5.090619e-006 -1.262747e-005 7.784865e-006 -4.842608e-006
2.413866e-003 -5.368890e-006 -1.262723e-005 7.516318e-006 -5.110915e-006
2.551846e-003 -5.638782e-006 -1.262695e-005 7.255405e-006 -5.371547e-006
2.683137e-003 -5.892015e-006 -1.262664e-005 7.010181e-006 -5.616462e-006
2.803519e-003 -6.121160e-006 -1.262632e-005 6.787929e-006 -5.838396e-006
2.909124e-003 -6.319790e-006 -1.262602e-005 6.594996e-006 -6.031022e-006
2.996557e-003 -6.482561e-006 -1.262574e-005 6.436698e-006 -6.189046e-006
3.063007e-003 -6.605255e-006 -1.262552e-005 6.317257e-006 -6.308267e-006
3.106332e-003 -6.684781e-006 -1.262537e-005 6.239784e-006 -6.385591e-006
3.125000e-003 -6.718932e-006 -1.262531e-005 6.206501e-006 -6.418808e-006
3.125000e-003 -6.718932e-006 -1.262531e-005 6.206501e-006 -6.418808e-006
3.162335e-003 -6.787029e-006 -1.262518e-005 6.140111e-006 -6.485064e-006
3.248986e-003 -6.944019e-006 -1.262485e-005 5.986933e-006 -6.637920e-006
3.381885e-003 -7.181947e-006 -1.262432e-005 5.754447e-006 -6.869876e-006
3.556751e-003 -7.489778e-006 -1.262357e-005 5.453046e-006 -7.170519e-006
3.767961e-003 -7.853732e-006 -1.262255e-005 5.095772e-006 -7.526782e-006
4.008727e-003 -8.258243e-006 -1.262127e-005 4.697466e-006 -7.923807e-006
4.271308e-003 -8.686967e-006 -1.261972e-005 4.273854e-006 -8.345870e-006
4.547267e-003 -9.123733e-006 -1.261792e-005 3.840660e-006 -8.777261e-006
4.827733e-003 -9.553359e-006 -1.261591e-005 3.412846e-006 -9.203060e-006
5.103692e-003 -9.962252e-006 -1.261375e-005 3.004018e-006 -9.609728e-006
5.366273e-003 -1.033879e-005 -1.261153e-005 2.626024e-006 -9.985501e-006
5.607039e-003 -1.067345e-005 -1.260935e-005 2.288766e-006 -1.032058e-005
5.818249e-003 -1.095882e-005 -1.260733e-005 2.000175e-006 -1.060715e-005
5.993115e-003 -1.118934e-005 -1.260557e-005 1.766331e-006 -1.083924e-005
6.126014e-003 -1.136110e-005 -1.260419e-005 1.591665e-006 -1.101253e-005
6.212665e-003 -1.147150e-005 -1.260327e-005 1.479195e-006 -1.112408e-005
6.250000e-003 -1.151868e-005 -1.260287e-005 1.431077e-006 -1.117179e-005
6.250000e-003 -1.151868e-005 -1.260287e-005 1.431077e-006 -1.117179e-005
6.324670e-003 -1.161236e-005 -1.260206e-005 1.335457e-006 -1.126660e-005
6.497971e-003 -1.182624e-005 -1.260011e-005 1.116686e-006 -1.148343e-005
6.763770e-003 -1.214480e-005 -1.259700e-005 7.896289e-007 -1.180737e-005
7.113502e-003 -1.254676e-005 -1.259266e-005 3.747242e-007 -1.221793e-005
7.535922e-003 -1.300680e-005 -1.258703e-005 -1.034697e-007 -1.269050e-005
8.017453e-003 -1.349819e-005 -1.258010e-005 -6.186640e-007 -1.319877e-005
8.542617e-003 -1.399533e-005 -1.257194e-005 -1.145195e-006 -1.371713e-005
9.094534e-003 -1.447579e-005 -1.256266e-005 -1.660026e-006 -1.422269e-005
9.655466e-003 -1.492175e-005 -1.255251e-005 -2.144170e-006 -1.469668e-005
1.020738e-002 -1.532064e-005 -1.254182e-005 -2.583427e-006 -1.512524e-005
1.073255e-002 -1.566500e-005 -1.253098e-005 -2.968456e-006 -1.549944e-005
1.121408e-002 -1.595187e-005 -1.252048e-005 -3.294277e-006 -1.581476e-005
1.163650e-002 -1.618165e-005 -1.251083e-005 -3.559386e-006 -1.607022e-005
1.198623e-002 -1.635700e-005 -1.250253e-005 -3.764675e-006 -1.626720e-005
1.225203e-002 -1.648150e-005 -1.249603e-005 -3.912316e-006 -1.640834e-005
1.242533e-002 -1.655870e-005 -1.249170e-005 -4.004759e-006 -1.649646e-005
1.250000e-002 -1.659100e-005 -1.248982e-005 -4.043673e-006 -1.653349e-005
1.250000e-002 -1.659100e-005 -1.248982e-005 -4.043673e-006 -1.653349e-005
1.264934e-002 -1.665392e-005 -1.248601e-005 -4.119862e-006 -1.660587e-005
1.299594e-002 -1.679136e-005 -1.247697e-005 -4.288393e-006 -1.676536e-005
1.352754e-002 -1.697957e-005 -1.246257e-005 -4.524969e-006 -1.698753e-005
1.422700e-002 -1.718763e-005 -1.244262e-005 -4.797580e-006 -1.724020e-005
1.507184e-002 -1.738293e-005 -1.241703e-005 -5.071673e-006 -1.748871e-005
1.603491e-002 -1.753704e-005 -1.238586e-005 -5.315866e-006 -1.770173e-005
1.708523e-002 -1.763010e-005 -1.234944e-005 -5.506512e-006 -1.785595e-005
1.818907e-002 -1.765308e-005 -1.230845e-005 -5.630313e-006 -1.793876e-005
1.931093e-002 -1.760771e-005 -1.226394e-005 -5.684732e-006 -1.794867e-005
2.041477e-002 -1.750460e-005 -1.221735e-005 -5.676541e-006 -1.789389e-005
2.146509e-002 -1.736034e-005 -1.217046e-005 -5.619169e-006 -1.778963e-005
2.242816e-002 -1.719428e-005 -1.212528e-005 -5.529651e-006 -1.765493e-005
2.327300e-002 -1.702584e-005 -1.208392e-005 -5.425825e-006 -1.750975e-005
2.397246e-002 -1.687251e-005 -1.204847e-005 -5.324182e-006 -1.737266e-005
2.450406e-002 -1.674860e-005 -1.202080e-005 -5.238480e-006 -1.725928e-005
2.485066e-002 -1.666472e-005 -1.200242e-005 -5.179025e-006 -1.718144e-005
2.500000e-002 -1.662786e-005 -1.199441e-005 -5.152591e-006 -1.714701e-005
2.500000e-002 -1.662786e-005 -1.199441e-005 -5.152591e-006 -1.714701e-005
2.529868e-002 -1.655299e-005 -1.197826e-005 -5.098323e-006 -1.707658e-005
2.599189e-002 -1.637368e-005 -1.194000e-005 -4.965702e-006 -1.690570e-005
2.705508e-002 -1.608569e-005 -1.187925e-005 -4.746652e-006 -1.662591e-005
2.845401e-002 -1.568901e-005 -1.179552e-005 -4.436061e-006 -1.623158e-005
3.014369e-002 -1.519362e-005 -1.168867e-005 -4.038581e-006 -1.572725e-005
3.206981e-002 -1.462105e-005 -1.155929e-005 -3.571666e-006 -1.513096e-005
3.417047e-002 -1.400242e-005 -1.140909e-005 -3.063830e-006 -1.447292e-005
3.637814e-002 -1.337262e-005 -1.124112e-005 -2.549034e-006 -1.379015e-005
3.862186e-002 -1.276388e-005 -1.105992e-005 -2.059713e-006 -1.311963e-005
4.082953e-002 -1.220191e-005 -1.087146e-005 -1.621069e-006 -1.249253e-005
4.293019e-002 -1.170358e-005 -1.068292e-005 -1.248251e-006 -1.193117e-005
4.485631e-002 -1.127783e-005 -1.050226e-005 -9.465580e-007 -1.144882e-005
4.654599e-002 -1.092849e-005 -1.033774e-005 -7.137274e-007 -1.105146e-005
4.794492e-002 -1.065541e-005 -1.019731e-005 -5.430571e-007 -1.074037e-005
4.900811e-002 -1.045726e-005 -1.008806e-005 -4.263414e-007 -1.051440e-005
4.970132e-002 -1.033366e-005 -1.001566e-005 -3.561063e-007 -1.037177e-005
5.000000e-002 -1.028251e-005 -9.984186e-006 -3.272382e-007 -1.031142e-005
5.000000e-002 -1.028251e-005 -9.984186e-006 -3.272382e-007 -1.031142e-005
5.268812e-002 -9.827286e-006 -9.693525e-006 -1.034174e-007 -9.796942e-006
5.892697e-002 -8.883639e-006 -8.968178e-006 2.021057e-007 -8.766072e-006
6.849573e-002 -7.573095e-006 -7.727575e-006 2.911796e-007 -7.436396e-006
8.108608e-002 -5.817358e-006 -5.888440e-006 1.542983e-007 -5.734142e-006
9.629321e-002 -3.437941e-006 -3.418655e-006 1.774799e-008 -3.400907e-006
1.136283e-001 -4.039589e-007 -3.867886e-007 -1.499846e-008 -4.017870e-007
1.325342e-001 3.061386e-006 3.013359e-006 -4.789926e-009 3.008569e-006
1.524032e-001 6.584359e-006 6.481957e-006 5.653191e-010 6.482522e-006
1.725968e-001 9.797620e-006 9.677664e-006 4.175897e-010 9.678082e-006
1.924658e-001 1.242794e-005 1.230633e-005 5.756816e-012 1.230633e-005
2.113717e-001 1.432559e-005 1.419748e-005 -3.158886e-011 1.419745e-005
2.287068e-001 1.547617e-005 1.533687e-005 -7.072789e-012 1.533686e-005
2.439139e-001 1.599202e-005 1.584603e-005 1.215413e-012 1.584603e-005
2.565043e-001 1.606912e-005 1.592504e-005 1.580021e-012 1.592504e-005
2.660730e-001 1.592408e-005 1.578752e-005 8.819851e-013 1.578752e-005
2.723119e-001 1.574044e-005 1.561169e-005 4.692010e-013 1.561169e-005
2.750000e-001 1.564084e-005 1.551611e-005 3.282745e-013 1.551611e-005
2.750000e-001 1.564084e-005 1.551611e-005 3.282745e-013 1.551611e-005
2.776881e-001 1.552943e-005 1.540907e-005 2.115583e-013 1.540907e-005
2.839270e-001 1.522760e-005 1.511864e-005 2.737256e-014 1.511864e-005
2.934957e-001 1.465804e-005 1.456911e-005 -7.839765e-014 1.456911e-005
3.060861e-001 1.374659e-005 1.368602e-005 -6.384161e-014 1.368601e-005
3.212932e-001 1.247827e-005 1.244996e-005 -1.499849e-014 1.244996e-005
3.386283e-001 1.094706e-005 1.094829e-005 3.544350e-015 1.094829e-005
3.575342e-001 9.374268e-006 9.400432e-006 2.078021e-015 9.400432e-006
3.774032e-001 8.079364e-006 8.133374e-006 -6.832405e-019 8.133374e-006
3.975968e-001 7.407988e-006 7.500112e-006 -1.452390e-016 7.500112e-006
4.174658e-001 7.632254e-006 7.763513e-006 -1.543848e-017 7.763513e-006
4.363717e-001 8.844534e-006 8.994328e-006 8.652573e-018 8.994328e-006
4.537068e-001 1.089051e-005 1.103317e-005 3.070155e-018 1.103317e-005
4.689139e-001 1.340342e-005 1.353604e-005 3.641199e-020 1.353604e-005
4.815043e-001 1.593985e-005 1.607800e-005 -4.041500e-019 1.607800e-005
4.910730e-001 1.811552e-005 1.826158e-005 -2.872755e-019 1.826158e-005
4.973119e-001 1.964840e-005 1.978618e-005 -1.789547e-019 1.978618e-005
5.000000e-001 2.033906e-005 2.046453e-005 -1.372638e-019 2.046453e-005
5.000000e-001 2.033906e-005 2.046453e-005 -1.372638e-019 2.046453e-005
5.025644e-001 2.099972e-005 2.112302e-005 -1.021543e-019 2.112302e-005
5.085161e-001 2.257073e-005 2.268770e-005 -4.008968e-020 2.268770e-005
5.176445e-001 2.506127e-005 2.516649e-005 7.808851e-021 2.516649e-005
5.296554e-001 2.842299e-005 2.851042e-005 1.812637e-020 2.851042e-005
5.441626e-001 3.247173e-005 3.253489e-005 7.584482e-021 3.253489e-005
5.606999e-001 3.683043e-005 3.686303e-005 9.977750e-023 3.686303e-005
5.787357e-001 4.093136e-005 4.092870e-005 -7.559122e-022 4.092870e-005
5.976902e-001 4.410854e-005 4.406903e-005 -1.375337e-022 4.406903e-005
6.169544e-001 4.576905e-005 4.569480e-005 3.873282e-023 4.569480e-005
6.359090e-001 4.557856e-005 4.547502e-005 1.614612e-023 4.547502e-005
6.539448e-001 4.357616e-005 4.345087e-005 -2.977270e-025 4.345087e-005
6.704820e-001 4.016540e-005 4.002648e-005 -1.588894e-024 4.002648e-005
6.849893e-001 3.599326e-005 3.584796e-005 -5.292134e-025 3.584796e-005
6.970002e-001 3.178006e-005 3.163358e-005 -3.994996e-026 3.163358e-005
7.061285e-001 2.817118e-005 2.802635e-005 7.263210e-026 2.802635e-005
7.120803e-001 2.565159e-005 2.550900e-005 8.123484e-026 2.550900e-005
7.146447e-001 2.452941e-005 2.438806e-005 7.692720e-026 2.438806e-005
7.146447e-001 2.452941e-005 2.438806e-005 7.692720e-026 2.438806e-005
7.172091e-001 2.338680e-005 2.324686e-005 6.995657e-026 2.324686e-005
7.231608e-001 2.066263e-005 2.052660e-005 4.934232e-026 2.052660e-005
7.322891e-001 1.631710e-005 1.618874e-005 2.040936e-026 1.618874e-005
7.443000e-001 1.037728e-005 1.026190e-005 5.377322e-028 1.026190e-005
7.588073e-001 3.048364e-006 2.952617e-006 -3.645188e-027 2.952617e-006
7.753446e-001 -5.208896e-006 -5.277894e-006 -1.287605e-027 -5.277894e-006
7.933803e-001 -1.367688e-005 -1.371284e-005 7.443913e-029 -1.371284e-005
8.123349e-001 -2.148507e-005 -2.148402e-005 1.211744e-028 -2.148402e-005
8.315991e-001 -2.780244e-005 -2.776379e-005 1.156932e-029 -2.776379e-005
8.505537e-001 -3.205088e-005 -3.197766e-005 -7.481339e-030 -3.197766e-005
8.685894e-001 -3.405241e-005 -3.395058e-005 -2.255119e-030 -3.395058e-005
8.851267e-001 -3.405115e-005 -3.392810e-005 1.478518e-031 -3.392810e-005
8.996339e-001 -3.261119e-005 -3.247435e-005 3.089622e-031 -3.247435e-005
9.116448e-001 -3.044575e-005 -3.030149e-005 1.375397e-031 -3.030149e-005
9.207732e-001 -2.824878e-005 -2.810171e-005 4.140656e-032 -2.810171e-005
9.267249e-001 -2.657782e-005 -2.643028e-005 7.006191e-033 -2.643028e-005
9.292893e-001 -2.580309e-005 -2.565564e-005 -2.082387e-033 -2.565564e-005
9.292893e-001 -2.580309e-005 -2.565564e-005 -2.082387e-033 -2.565564e-005
9.344181e-001 -2.415700e-005 -2.401330e-005 -1.244554e-032 -2.401330e-005
9.463216e-001 -1.991038e-005 -1.976388e-005 -1.349645e-032 -1.976388e-005
9.645783e-001 -1.241432e-005 -1.227936e-005 -2.653647e-033 -1.227936e-005
9.886001e-001 -1.452385e-006 -1.353519e-006 7.135464e-034 -1.353519e-006
1.017615e+000 1.189623e-005 1.195243e-005 2.227054e-034 1.195243e-005
1.050689e+000 2.485181e-005 2.484389e-005 -3.641927e-033 2.484389e-005
1.086761e+000 3.343290e-005 3.334832e-005 3.623229e-032 3.334832e-005
1.124670e+000 3.416659e-005 3.403316e-005 -2.598592e-031 3.403316e-005
1.163198e+000 2.614974e-005 2.599374e-005 8.053325e-032 2.599374e-005
1.201107e+000 1.177801e-005 1.163115e-005 4.464474e-029 1.163115e-005
1.237179e+000 -4.428881e-006 -4.524251e-006 -9.078338e-028 -4.524251e-006
1.270253e+000 -1.810154e-005 -1.814133e-005 7.631932e-027 -1.814133e-005
1.299268e+000 -2.693379e-005 -2.692868e-005 6.371802e-027 -2.692868e-005
1.323290e+000 -3.102200e-005 -3.097265e-005 -2.984290e-025 -3.097265e-005
1.341546e+000 -3.191223e-005 -3.183702e-005 -3.492784e-025 -3.183702e-005
1.353450e+000 -3.146041e-005 -3.137030e-005 9.748044e-025 -3.137030e-005
1.358579e+000 -3.103362e-005 -3.092885e-005 2.239934e-024 -3.092885e-005
1.358579e+000 -3.103362e-005 -3.092885e-005 2.239934e-024 -3.092885e-005
1.365644e+000 -3.014961e-005 -3.008681e-005 4.751944e-024 -3.008681e-005
1.382044e+000 -2.729483e-005 -2.721941e-005 9.738447e-024 -2.721941e-005
1.407195e+000 -2.092536e-005 -2.082328e-005 -6.427403e-023 -2.082328e-005
1.440290e+000 -1.062457e-005 -1.056573e-005 7.426146e-023 -1.056573e-005
1.480262e+000 6.315075e-007 6.648459e-007 2.769096e-021 6.648459e-007
1.525828e+000 7.724484e-006 7.745955e-006 -5.925939e-020 7.745955e-006
1.575523e+000 7.608481e-006 7.579377e-006 3.950078e-019 7.579377e-006
1.627750e+000 1.381256e-006 1.326781e-006 3.824933e-017 1.326781e-006
1.680829e+000 -6.992508e-006 -7.054173e-006 -2.213839e-015 -7.054173e-006
1.733056e+000 -1.291007e-005 -1.298615e-005 5.771371e-014 -1.298615e-005
1.782750e+000 -1.355029e-005 -1.359921e-005 -4.897603e-013 -1.359921e-005
1.828316e+000 -9.351267e-006 -9.378289e-006 -1.886536e-011 -9.378308e-006
1.868289e+000 -2.992404e-006 -3.018415e-006 7.213924e-010 -3.017694e-006
1.901383e+000 2.836895e-006 2.886466e-006 -4.886380e-009 2.881580e-006
1.926535e+000 6.884070e-006 6.984733e-006 -5.708535e-008 6.927647e-006
1.942934e+000 9.270471e-006 9.225151e-006 3.717171e-008 9.262323e-006
1.950000e+000 1.029641e-005 1.007776e-005 2.433838e-007 1.032114e-005
1.950000e+000 1.029641e-005 1.007776e-005 2.433838e-007 1.032114e-005
1.950299e+000 1.034982e-005 1.010982e-005 2.557179e-007 1.036554e-005
1.950992e+000 1.047114e-005 1.018392e-005 2.856068e-007 1.046953e-005
1.952055e+000 1.065348e-005 1.029654e-005 3.349474e-007 1.063149e-005
1.953454e+000 1.089373e-005 1.044243e-005 4.064765e-007 1.084890e-005
1.955144e+000 1.118980e-005 1.061455e-005 5.030631e-007 1.111761e-005
1.957070e+000 1.153475e-005 1.080467e-005 6.267268e-007 1.143140e-005
1.959170e+000 1.191764e-005 1.100403e-005 7.773407e-007 1.178137e-005
1.961378e+000 1.232494e-005 1.120409e-005 9.512682e-007 1.215536e-005
1.963622e+000 1.273840e-005 1.139714e-005 1.140432e-006 1.253757e-005
1.965830e+000 1.313662e-005 1.157671e-005 1.332467e-006 1.290918e-005
1.967930e+000 1.349810e-005 1.173783e-005 1.512448e-006 1.325028e-005
1.969856e+000 1.380399e-005 1.187708e-005 1.666106e-006 1.354319e-005
1.971546e+000 1.404284e-005 1.199247e-005 1.783607e-006 1.377608e-005
1.972945e+000 1.421309e-005 1.208318e-005 1.862344e-006 1.394553e-005
1.974008e+000 1.432162e-005 1.214917e-005 1.907250e-006 1.405642e-005
1.974701e+000 1.438113e-005 1.219081e-005 1.928115e-006 1.411893e-005
1.975000e+000 1.440393e-005 1.220842e-005 1.934806e-006 1.414323e-005
1.975000e+000 1.440393e-005 1.220842e-005 1.934806e-006 1.414323e-005
1.975149e+000 1.441457e-005 1.221715e-005 1.937599e-006 1.415475e-005
1.975496e+000 1.443738e-005 1.223721e-005 1.942602e-006 1.417981e-005
1.976028e+000 1.446703e-005 1.226744e-005 1.946036e-006 1.421347e-005
1.976727e+000 1.449554e-005 1.230623e-005 1.942089e-006 1.424832e-005
1.977572e+000 1.451269e-005 1.235159e-005 1.923142e-006 1.427473e-005
1.978535e+000 1.450686e-005 1.240129e-005 1.880317e-006 1.428160e-005
1.979585e+000 1.446628e-005 1.245304e-005 1.804425e-006 1.425747e-005
1.980689e+000 1.438079e-005 1.250467e-005 1.687390e-006 1.419206e-005
1.981811e+000 1.424382e-005 1.255423e-005 1.524046e-006 1.407828e-005
1.982915e+000 1.405441e-005 1.260012e-005 1.314050e-006 1.391417e-005
1.983965e+000 1.381882e-005 1.264112e-005 1.063495e-006 1.370461e-005
1.984928e+000 1.355109e-005 1.267643e-005 7.856895e-007 1.346212e-005
1.985773e+000 1.327233e-005 1.270560e-005 5.006788e-007 1.320628e-005
1.986472e+000 1.300849e-005 1.272847e-005 2.332965e-007 1.296177e-005
1.987004e+000 1.278694e-005 1.274508e-005 9.922171e-009 1.275500e-005
1.987351e+000 1.263235e-005 1.275554e-005 -1.455006e-007 1.261004e-005
1.987500e+000 1.256322e-005 1.275996e-005 -2.149126e-007 1.254505e-005
1.987500e+000 1.256322e-005 1.275996e-005 -2.149126e-007 1.254505e-005
1.987575e+000 1.252808e-005 1.276215e-005 -2.501789e-007 1.251197e-005
1.987748e+000 1.244502e-005 1.276719e-005 -3.334825e-007 1.243370e-005
1.988014e+000 1.231351e-005 1.277477e-005 -4.652497e-007 1.230952e-005
1.988364e+000 1.213278e-005 1.278448e-005 -6.461522e-007 1.213833e-005
1.988786e+000 1.190256e-005 1.279583e-005 -8.763498e-007 1.191948e-005
1.989267e+000 1.162380e-005 1.280825e-005 -1.154841e-006 1.165341e-005
1.989793e+000 1.129940e-005 1.282116e-005 -1.478756e-006 1.134240e-005
1.990345e+000 1.093488e-005 1.283401e-005 -1.842675e-006 1.099134e-005
1.990905e+000 1.053890e-005 1.284633e-005 -2.238102e-006 1.060823e-005
1.991457e+000 1.012346e-005 1.285772e-005 -2.653206e-006 1.020451e-005
1.991983e+000 9.703736e-006 1.286787e-005 -3.072946e-006 9.794925e-006
1.992464e+000 9.297459e-006 1.287660e-005 -3.479662e-006 9.396938e-006
1.992886e+000 8.923823e-006 1.288380e-005 -3.854112e-006 9.029687e-006
1.993236e+000 8.602083e-006 1.288943e-005 -4.176891e-006 8.712543e-006
1.993502e+000 8.349946e-006 1.289352e-005 -4.430071e-006 8.463449e-006
1.993675e+000 8.181976e-006 1.289609e-005 -4.598850e-006 8.297243e-006
1.993750e+000 8.108728e-006 1.289718e-005 -4.672481e-006 8.224698e-006
1.993750e+000 8.108728e-006 1.289718e-005 -4.672481e-006 8.224698e-006
1.993787e+000 8.071905e-006 1.289772e-005 -4.709503e-006 8.188215e-006
1.993874e+000 7.985933e-006 1.289895e-005 -4.795957e-006 8.102997e-006
1.994007e+000 7.852682e-006 1.290081e-005 -4.930003e-006 7.970811e-006
1.994182e+000 7.674775e-006 1.290320e-005 -5.109066e-006 7.794131e-006
1.994393e+000 7.455963e-006 1.290598e-005 -5.329448e-006 7.576529e-006
1.994634e+000 7.201253e-006 1.290902e-005 -5.586194e-006 7.322821e-006
1.994896e+000 6.917005e-006 1.291217e-005 -5.872982e-006 7.039187e-006
1.995172e+000 6.610959e-006 1.291531e-005 -6.182080e-006 6.733225e-006
1.995453e+000 6.292172e-006 1.291830e-005 -6.504398e-006 6.413906e-006
1.995729e+000 5.970835e-006 1.292107e-005 -6.829659e-006 6.091411e-006
1.995991e+000 5.657962e-006 1.292353e-005 -7.146707e-006 5.776824e-006
1.996232e+000 5.364952e-006 1.292564e-005 -7.443943e-006 5.481698e-006
1.996443e+000 5.103058e-006 1.292738e-005 -7.709876e-006 5.217502e-006
1.996618e+000 4.882784e-006 1.292873e-005 -7.933737e-006 4.994997e-006
1.996751e+000 4.713279e-006 1.292971e-005 -8.106119e-006 4.823595e-006
1.996838e+000 4.601786e-006 1.293033e-005 -8.219562e-006 4.710770e-006
1.996875e+000 4.553509e-006 1.293059e-005 -8.268696e-006 4.661895e-006
1.996875e+000 4.553509e-006 1.293059e-005 -8.268696e-006 4.661895e-006
1.996894e+000 4.529317e-006 1.293072e-005 -8.293322e-006 4.637399e-006
1.996937e+000 4.473032e-006 1.293102e-005 -8.350623e-006 4.580393e-006
1.997003e+000 4.386329e-006 1.293146e-005 -8.438912e-006 4.492549e-006
1.997091e+000 4.271555e-006 1.293203e-005 -8.555829e-006 4.376201e-006
1.997196e+000 4.131874e-006 1.293269e-005 -8.698180e-006 4.234513e-006
1.997317e+000 3.971243e-006 1.293342e-005 -8.861969e-006 4.071446e-006
1.997448e+000 3.794347e-006 1.293416e-005 -9.042449e-006 3.891714e-006
1.997586e+000 3.606516e-006 1.293490e-005 -9.234209e-006 3.700695e-006
1.997726e+000 3.413593e-006 1.293561e-005 -9.431299e-006 3.504312e-006
1.997864e+000 3.221779e-006 1.293626e-005 -9.627390e-006 3.308870e-006
1.997996e+000 3.037425e-006 1.293683e-005 -9.815977e-006 3.120857e-006
1.998116e+000 2.866813e-006 1.293732e-005 -9.990616e-006 2.946708e-006
1.998222e+000 2.715903e-006 1.293773e-005 -1.014518e-005 2.792549e-006
1.998309e+000 2.590082e-006 1.293804e-005 -1.027410e-005 2.663935e-006
1.998376e+000 2.493925e-006 1.293826e-005 -1.037267e-005 2.565591e-006
1.998419e+000 2.430982e-006 1.293840e-005 -1.043721e-005 2.501193e-006
1.998438e+000 2.403802e-006 1.293846e-005 -1.046508e-005 2.473379e-006
1.998438e+000 2.403802e-006 1.293846e-005 -1.046508e-005 2.473379e-006
1.998456e+000 2.376585e-006 1.293852e-005 -1.049300e-005 2.445523e-006
1.998499e+000 2.313279e-006 1.293865e-005 -1.055794e-005 2.380717e-006
1.998566e+000 2.215803e-006 1.293885e-005 -1.065795e-005 2.280894e-006
1.998653e+000 2.086846e-006 1.293909e-005 -1.079032e-005 2.148762e-006
1.998759e+000 1.930023e-006 1.293935e-005 -1.095138e-005 1.987973e-006
1.998879e+000 1.749838e-006 1.293962e-005 -1.113653e-005 1.803087e-006
1.999011e+000 1.551604e-006 1.293987e-005 -1.134036e-005 1.599506e-006
1.999149e+000 1.341334e-006 1.294009e-005 -1.155672e-005 1.383366e-006
1.999289e+000 1.125596e-006 1.294027e-005 -1.177887e-005 1.161397e-006
1.999427e+000 9.113234e-007 1.294040e-005 -1.199967e-005 9.407302e-007
1.999558e+000 7.055946e-007 1.294047e-005 -1.221180e-005 7.286712e-007
1.999679e+000 5.153790e-007 1.294051e-005 -1.240807e-005 5.324398e-007
1.999784e+000 3.472686e-007 1.294051e-005 -1.258163e-005 3.588849e-007
1.999872e+000 2.072055e-007 1.294049e-005 -1.272630e-005 2.141958e-007
1.999938e+000 1.002228e-007 1.294047e-005 -1.283684e-005 1.036256e-007
1.999981e+000 3.022172e-008 1.294045e-005 -1.290919e-005 3.125205e-008
2 0 1.294043e-005 -1.294043e-005 0


==> ModErrorOmega.dat <==
omega Order0 Order1 Order2
2 8.986788e-03 6.893236e-03 2.779923e-04
2.200000e+00 1.007141e-02 7.942536e-03 2.569203e-04
2.400000e+00 1.156028e-02 9.523169e-03 2.523834e-04
2.600000e+00 1.433199e-02 1.266800e-02 2.655679e-04
2.800000e+00 2.252381e-02 2.160041e-02 3.045706e-04
3 7.025480e-02 7.009690e-02 4.000992e-04
3.060000e+00 1.445089e-01 1.444699e-01 4.633017e-04
3.120000e+00 6.926541e-01 6.926542e-01 5.742458e-04
3.141593e+00 8.484272e+09 1.336065e+10 5.989971e-04
3.180000e+00 3.731733e-01 3.731702e-01 5.421065e-04
3.200000e+00 2.263970e-01 2.263790e-01 4.984954e-04
3.240000e+00 1.171193e-01 1.170284e-01 4.322416e-04
3.300000e+00 6.302689e-02 6.267702e-02 3.708458e-04
3.360000e+00 4.183512e-02 4.100245e-02 3.316649e-04
3.400000e+00 3.428961e-02 3.300197e-02 3.127164e-04
3.420000e+00 3.161117e-02 3.005665e-02 3.048879e-04
3.480000e+00 2.634860e-02 2.385125e-02 2.868138e-04
3.540000e+00 2.371337e-02 2.011566e-02 2.753859e-04
3.600000e+00 2.257566e-02 1.781328e-02 2.691544e-04
3.800000e+00 2.338772e-02 1.500900e-02 2.738385e-04
4 2.663964e-02 1.504671e-02 3.035463e-04
4.200000e+00 3.100232e-02 1.596818e-02 3.518379e-04
4.400000e+00 3.658085e-02 1.734191e-02 4.199839e-04
4.600000e+00 4.388914e-02 1.914364e-02 5.142676e-04
4.800000e+00 5.383162e-02 2.153918e-02 6.468345e-04
5 6.798855e-02 2.490168e-02 8.398240e-04
5.200000e+00 8.931534e-02 2.999026e-02 1.135797e-03
5.400000e+00 1.239142e-01 3.846911e-02 1.625184e-03
5.600000e+00 1.862640e-01 5.451987e-02 2.530179e-03
5.800000e+00 3.185788e-01 9.101533e-02 4.525267e-03
6 6.934298e-01 2.040980e-01 1.039491e-02
6.083185e+00 1.093711e+00 3.306085e-01 1.627070e-02
6.200000e+00 2.948984e+00 6.571914e-01 2.768225e-02
6.258185e+00 9.870452e+00 5.821935e-01 2.637247e-02
6.260000e+00 1.065329e+01 5.772749e-01 2.626343e-02
6.270685e+00 1.966763e+01 5.414108e-01 2.529946e-02
6.276935e+00 3.923596e+01 5.205622e-01 2.470797e-02
6.280060e+00 7.836010e+01 5.101664e-01 2.440232e-02
6.282404e+00 3.130836e+02 5.024083e-01 2.416959e-02
6.282990e+00 1.251966e+03 5.004758e-01 2.411100e-02
6.283088e+00 2.503809e+03 5.001544e-01 2.410122e-02
6.283136e+00 5.007493e+03 4.999954e-01 2.409632e-02
6.283161e+00 1.001487e+04 4.999222e-01 2.409388e-02
6.283173e+00 2.002961e+04 4.999111e-01 2.409265e-02
6.283179e+00 4.005905e+04 5.000069e-01 2.409204e-02
6.283182e+00 8.011799e+04 5.004599e-01 2.409174e-02
6.283184e+00 1.602359e+05 5.023018e-01 2.409158e-02
6.283185e+00 6.409427e+05 5.378838e-01 2.409147e-02
6.283185e+00 6.390265e+11 1.848044e+05 2.412602e-02
6.283186e+00 6.409431e+05 5.378661e-01 2.409139e-02
6.283186e+00 3.204713e+05 5.096049e-01 2.409135e-02
6.283187e+00 1.602356e+05 5.022879e-01 2.409128e-02
6.283188e+00 8.011774e+04 5.004379e-01 2.409112e-02
6.283191e+00 4.005881e+04 4.999657e-01 2.409082e-02
6.283198e+00 2.002936e+04 4.998302e-01 2.409021e-02
6.283210e+00 1.001462e+04 4.997611e-01 2.408898e-02
6.283234e+00 5.007247e+03 4.996736e-01 2.408654e-02
6.283283e+00 2.503561e+03 4.995110e-01 2.408164e-02
6.283381e+00 1.251718e+03 4.991890e-01 2.407185e-02
6.283576e+00 6.257968e+02 4.985460e-01 2.405225e-02
6.283967e+00 3.128357e+02 4.972613e-01 2.401300e-02
6.284748e+00 1.563544e+02 4.946965e-01 2.393432e-02
6.286310e+00 7.811226e+01 4.895860e-01 2.377624e-02
6.289435e+00 3.898829e+01 4.794513e-01 2.345766e-02
6.295685e+00 1.942066e+01 4.595912e-01 2.281361e-02
6.308185e+00 9.626242e+00 4.218777e-01 2.151812e-02
6.320000e+00 6.486131e+00 3.897466e-01 2.034570e-02
6.333185e+00 4.710764e+00 3.557616e-01 1.901569e-02
6.380000e+00 2.316027e+00 2.643191e-01 1.507754e-02
6.383185e+00 2.228868e+00 2.587550e-01 1.481661e-02
6.400000e+00 1.873093e+00 2.353160e-01 1.371728e-02
6.440000e+00 1.328705e+00 1.915570e-01 1.158534e-02
6.483185e+00 9.966375e-01 1.613391e-01 1.009177e-02
6.500000e+00 9.138886e-01 1.544839e-01 9.776272e-03
6.560000e+00 7.420060e-01 1.463577e-01 9.575593e-03
6.600000e+00 7.195265e-01 1.552625e-01 1.029124e-02
6.620000e+00 7.314593e-01 1.636199e-01 1.088555e-02
6.680000e+00 8.484500e-01 2.034237e-01 1.354813e-02
6.740000e+00 1.083033e+00 2.659432e-01 1.745383e-02
6.800000e+00 1.467446e+00 3.515354e-01 2.232560e-02
6.800000e+00 1.467446e+00 3.515354e-01 2.232560e-02
6.824815e+00 1.692494e+00 3.908350e-01 2.439582e-02
6.860000e+00 2.119217e+00 4.415611e-01 2.697730e-02
6.920000e+00 3.449001e+00 4.727694e-01 2.901160e-02
6.924815e+00 3.620766e+00 4.709102e-01 2.900138e-02
6.974815e+00 7.283906e+00 4.207706e-01 2.747863e-02
6.980000e+00 8.123071e+00 4.134427e-01 2.720084e-02
6.999815e+00 1.451276e+01 3.840755e-01 2.600543e-02
7 1.462049e+01 3.837954e-01 2.599344e-02
7.012315e+00 2.892845e+01 3.651617e-01 2.517193e-02
7.018565e+00 5.774103e+01 3.557651e-01 2.474033e-02
7.021690e+00 1.153574e+02 3.511008e-01 2.452185e-02
7.023252e+00 2.305858e+02 3.487791e-01 2.441207e-02
7.024033e+00 4.610404e+02 3.476211e-01 2.435706e-02
7.024424e+00 9.219488e+02 3.470429e-01 2.432952e-02
7.024815e+00 4.803289e+11 3.464651e-01 2.430196e-02
7.025205e+00 9.216826e+02 3.458879e-01 2.427439e-02
7.025596e+00 4.607742e+02 3.453112e-01 2.424680e-02
7.026377e+00 2.303195e+02 3.441593e-01 2.419157e-02
7.027940e+00 1.150912e+02 3.418622e-01 2.408092e-02
7.031065e+00 5.747500e+01 3.372955e-01 2.385896e-02
7.037315e+00 2.866311e+01 3.282837e-01 2.341324e-02
7.040000e+00 2.356696e+01 3.244660e-01 2.322135e-02
7.049815e+00 1.425012e+01 3.108177e-01 2.252046e-02
7.074815e+00 7.031828e+00 2.784698e-01 2.076714e-02
7.100000e+00 4.606009e+00 2.496108e-01 1.909432e-02
7.124815e+00 3.407205e+00 2.247314e-01 1.757028e-02
7.160000e+00 2.459433e+00 1.948693e-01 1.564053e-02
7.200000e+00 1.843871e+00 1.673823e-01 1.376571e-02
7.224815e+00 1.586175e+00 1.531557e-01 1.275690e-02
7.400000e+00 7.489824e-01 9.142150e-02 8.015976e-03
7.600000e+00 4.365839e-01 6.213089e-02 5.390551e-03
7.800000e+00 3.005721e-01 5.071870e-02 4.057471e-03
8 2.335724e-01 4.851855e-02 3.398298e-03
8.200000e+00 2.051651e-01 5.287687e-02 3.231900e-03
8.400000e+00 2.112803e-01 6.533614e-02 3.663286e-03
8.600000e+00 2.745017e-01 1.043835e-01 5.223711e-03
8.660000e+00 3.120573e-01 1.372780e-01 5.910996e-03
8.685766e+00 3.303299e-01 1.590839e-01 6.138253e-03
8.720000e+00 3.540992e-01 1.973643e-01 6.229060e-03
8.780000e+00 3.794495e-01 2.698987e-01 5.288110e-03
8.785766e+00 3.798509e-01 2.736619e-01 5.113893e-03
8.800000e+00 3.789650e-01 2.777578e-01 4.639895e-03
8.835766e+00 3.657365e-01 2.570386e-01 3.376033e-03
8.840000e+00 3.633175e-01 2.527114e-01 3.240179e-03
8.860766e+00 3.498342e-01 2.308145e-01 2.677082e-03
8.873266e+00 3.409768e-01 2.190130e-01 2.436423e-03
8.879516e+00 3.365117e-01 2.138841e-01 2.344727e-03
8.882641e+00 3.343203e-01 2.115420e-01 2.305654e-03
8.884203e+00 3.332976e-01 2.104287e-01 2.287733e-03
8.884985e+00 3.329256e-01 2.098868e-01 2.279165e-03
8.885375e+00 3.330161e-01 2.096195e-01 2.274977e-03
8.885571e+00 3.336141e-01 2.094868e-01 2.272907e-03
8.885668e+00 3.350203e-01 2.094207e-01 2.271878e-03
8.885717e+00 3.379452e-01 2.093877e-01 2.271365e-03
8.885741e+00 3.438793e-01 2.093712e-01 2.271109e-03
8.885754e+00 3.558949e-01 2.093630e-01 2.270981e-03
8.885760e+00 3.803717e-01 2.093589e-01 2.270917e-03
8.885763e+00 4.307137e-01 2.093568e-01 2.270885e-03
8.885764e+00 5.350899e-01 2.093558e-01 2.270869e-03
8.885765e+00 7.513271e-01 2.093553e-01 2.270861e-03
8.885765e+00 1.194607e+00 2.093550e-01 2.270857e-03
8.885766e+00 1.196933e+05 2.093547e-01 2.270853e-03
8.885766e+00 6.531906e-01 2.093545e-01 2.270849e-03
8.885767e+00 2.535400e-01 2.093542e-01 2.270845e-03
8.885767e+00 1.902867e-01 2.093537e-01 2.270837e-03
8.885769e+00 2.458798e-01 2.093527e-01 2.270821e-03
8.885772e+00 2.866174e-01 2.093506e-01 2.270790e-03
8.885778e+00 3.088463e-01 2.093465e-01 2.270726e-03
8.885790e+00 3.203094e-01 2.093383e-01 2.270598e-03
8.885815e+00 3.261058e-01 2.093218e-01 2.270342e-03
8.885864e+00 3.289964e-01 2.092889e-01 2.269832e-03
8.885961e+00 3.303941e-01 2.092233e-01 2.268815e-03
8.886157e+00 3.309901e-01 2.090924e-01 2.266793e-03
8.886547e+00 3.310808e-01 2.088326e-01 2.262795e-03
8.887328e+00 3.307118e-01 2.083203e-01 2.254987e-03
8.888891e+00 3.297016e-01 2.073257e-01 2.240104e-03
8.892016e+00 3.275602e-01 2.054569e-01 2.213160e-03
8.898266e+00 3.232915e-01 2.022028e-01 2.169634e-03
8.900000e+00 3.221268e-01 2.014137e-01 2.159772e-03
8.910766e+00 3.151682e-01 1.975982e-01 2.116208e-03
8.935766e+00 3.014483e-01 1.953230e-01 2.086486e-03
8.960000e+00 2.923267e-01 2.003135e-01 2.084106e-03
8.985766e+00 2.878817e-01 2.114923e-01 2.066479e-03
9 2.879052e-01 2.197838e-01 2.045551e-03
9.020000e+00 2.910323e-01 2.336965e-01 2.003124e-03
9.080000e+00 3.233193e-01 2.912197e-01 1.809538e-03
9.085766e+00 3.283585e-01 2.981303e-01 1.787439e-03
9.140000e+00 3.953653e-01 3.788046e-01 1.563786e-03
9.200000e+00 5.247899e-01 5.170487e-01 1.297135e-03
9.200000e+00 5.247899e-01 5.170487e-01 1.297135e-03
9.260000e+00 7.605159e-01 7.574257e-01 1.019381e-03
9.320000e+00 1.265579e+00 1.264652e+00 7.395042e-04
9.380000e+00 3.071596e+00 3.071445e+00 4.987723e-04
9.400000e+00 5.580864e+00 5.580811e+00 4.475251e-04
9.424778e+00 7.275511e+11 2.682194e+11 4.211803e-04
9.440000e+00 9.074443e+00 9.074378e+00 4.282796e-04
9.500000e+00 1.781566e+00 1.781155e+00 5.830609e-04
9.560000e+00 9.367737e-01 9.353416e-01 8.078959e-04
9.600000e+00 6.906305e-01 6.879431e-01 9.541027e-04
9.620000e+00 6.052410e-01 6.017189e-01 1.023319e-03
9.680000e+00 4.312999e-01 4.243362e-01 1.213673e-03
9.740000e+00 3.284207e-01 3.164713e-01 1.380327e-03
9.800000e+00 2.645577e-01 2.460173e-01 1.528505e-03
10 1.865374e-01 1.379418e-01 1.958542e-03
1.020000e+01 1.964364e-01 1.182328e-01 2.416298e-03
1.040000e+01 2.447021e-01 1.398071e-01 3.051681e-03
1.060000e+01 3.349997e-01 1.959995e-01 4.086869e-03
1.080000e+01 5.100528e-01 3.158165e-01 6.025662e-03
11 9.180473e-01 6.257853e-01 1.025969e-02
1.106000e+01 1.157316e+00 8.251287e-01 1.242128e-02
1.112000e+01 1.527005e+00 1.155130e+00 1.512755e-02
1.118000e+01 2.178580e+00 1.772178e+00 1.809170e-02
1.120000e+01 2.525698e+00 2.092583e+00 1.896763e-02
1.124000e+01 3.680367e+00 2.890571e+00 2.014988e-02
1.130000e+01 1.163288e+01 2.818117e+00 1.965340e-02
1.132717e+01 7.961871e+09 2.252999e+00 1.855250e-02
1.136000e+01 9.330413e+00 1.700568e+00 1.681651e-02
1.140000e+01 4.080907e+00 1.255480e+00 1.453671e-02
1.142000e+01 3.145873e+00 1.097360e+00 1.344368e-02
1.148000e+01 1.797203e+00 7.724169e-01 1.061643e-02
1.154000e+01 1.203219e+00 5.762170e-01 8.570000e-03
1.160000e+01 8.745645e-01 4.499162e-01 7.263364e-03
1.180000e+01 4.857573e-01 2.913468e-01 7.015243e-03
12 5.775384e-01 3.617476e-01 1.053844e-02
1.220000e+01 9.692112e-01 6.126203e-01 1.698653e-02
1.226000e+01 1.181328e+00 7.490822e-01 1.940760e-02
1.232000e+01 1.479687e+00 9.391711e-01 2.166773e-02
1.238000e+01 1.932577e+00 1.220792e+00 2.312212e-02
1.240000e+01 2.144094e+00 1.351160e+00 2.328062e-02
1.244000e+01 2.743893e+00 1.729680e+00 2.296496e-02
1.250000e+01 4.935516e+00 3.236517e+00 2.115394e-02
1.256000e+01 4.936671e+01 3.424481e+01 1.954985e-02
1.256637e+01 7.701117e+09 5.395329e+09 1.950112e-02
1.260000e+01 9.353919e+00 6.491067e+00 1.975436e-02
1.262000e+01 5.921617e+00 4.050195e+00 2.027752e-02
1.268000e+01 3.009111e+00 1.863210e+00 2.285117e-02
1.274000e+01 2.413168e+00 1.200861e+00 2.578645e-02
1.280000e+01 2.761487e+00 9.048354e-01 2.817222e-02
1.280000e+01 2.761487e+00 9.048354e-01 2.817222e-02
1.286000e+01 4.418163e+00 7.408793e-01 2.956611e-02
1.292000e+01 1.278497e+01 6.281143e-01 2.987719e-02
1.295312e+01 2.818530e+10 5.770777e-01 2.964043e-02
1.298000e+01 1.627408e+01 5.399679e-01 2.927483e-02
13 9.413957e+00 5.146321e-01 2.891942e-02
1.304000e+01 5.149537e+00 4.694901e-01 2.804225e-02
1.310000e+01 3.079787e+00 4.152757e-01 2.645498e-02
1.316000e+01 2.191102e+00 3.773500e-01 2.472500e-02
1.320000e+01 1.832707e+00 3.613501e-01 2.356466e-02
1.340000e+01 1.023966e+00 3.969833e-01 1.843392e-02
1.360000e+01 9.309429e-01 6.414182e-01 1.466885e-02
1.380000e+01 1.533406e+00 1.365793e+00 1.250100e-02
1.384963e+01 1.924107e+00 1.796494e+00 1.279613e-02
1.385000e+01 1.927780e+00 1.800615e+00 1.280016e-02
1.392500e+01 3.123213e+00 3.219266e+00 1.397177e-02
1.394963e+01 3.904690e+00 4.175605e+00 1.436957e-02
1.396250e+01 4.487617e+00 4.848666e+00 1.454175e-02
1.398125e+01 5.727259e+00 6.007401e+00 1.472597e-02
1.399062e+01 6.641241e+00 6.556622e+00 1.478246e-02
1.399963e+01 7.840783e+00 6.928256e+00 1.481184e-02
14 7.899447e+00 6.938486e+00 1.481251e-02
1.400938e+01 9.742336e+00 7.030865e+00 1.481489e-02
1.401875e+01 1.270239e+01 6.799668e+00 1.478906e-02
1.402463e+01 1.569032e+01 6.523984e+00 1.475852e-02
1.403713e+01 3.137714e+01 5.773710e+00 1.465780e-02
1.403750e+01 3.233543e+01 5.750234e+00 1.465410e-02
1.404338e+01 6.274456e+01 5.380346e+00 1.458997e-02
1.404650e+01 1.254763e+02 5.188761e+00 1.455191e-02
1.404807e+01 2.509383e+02 5.094951e+00 1.453188e-02
1.404885e+01 5.018614e+02 5.048604e+00 1.452162e-02
1.404924e+01 1.003707e+03 5.025577e+00 1.451642e-02
1.404963e+01 2.101503e+10 5.002649e+00 1.451119e-02
1.405002e+01 1.003675e+03 4.979823e+00 1.450592e-02
1.405041e+01 5.018296e+02 4.957099e+00 1.450060e-02
1.405119e+01 2.509065e+02 4.911966e+00 1.448986e-02
1.405275e+01 1.254445e+02 4.822987e+00 1.446789e-02
1.405588e+01 6.271276e+01 4.650397e+00 1.442211e-02
1.406213e+01 3.134536e+01 4.327579e+00 1.432343e-02
1.407463e+01 1.565862e+01 3.770306e+00 1.410048e-02
1.407500e+01 1.542945e+01 3.755480e+00 1.409341e-02
1.409963e+01 7.809364e+00 2.949064e+00 1.357604e-02
1.414963e+01 3.874028e+00 2.003137e+00 1.239815e-02
1.415000e+01 3.859452e+00 1.998213e+00 1.238947e-02
1.420000e+01 2.548079e+00 1.489503e+00 1.130881e-02
1.424963e+01 1.891326e+00 1.175665e+00 1.049625e-02
1.440000e+01 1.041842e+00 6.861553e-01 9.723999e-03
1.460000e+01 6.934232e-01 4.274310e-01 1.109587e-02
1.480000e+01 6.609072e-01 3.713498e-01 1.377913e-02
15 8.126239e-01 4.749127e-01 1.768360e-02
1.520000e+01 1.151373e+00 7.585906e-01 2.308173e-02
1.540000e+01 1.879814e+00 1.419801e+00 2.832348e-02
1.546000e+01 2.291188e+00 1.748336e+00 2.872932e-02
1.552000e+01 2.935339e+00 2.113834e+00 2.797780e-02
1.558000e+01 4.146501e+00 2.576515e+00 2.596890e-02
1.560000e+01 4.844515e+00 2.862965e+00 2.507565e-02
1.564000e+01 7.478073e+00 4.175639e+00 2.311968e-02
1.570000e+01 6.149297e+01 3.510616e+01 2.025534e-02
1.570796e+01 2.784904e+08 1.600764e+08 1.991306e-02
1.576000e+01 9.166896e+00 5.481632e+00 1.795980e-02
1.580000e+01 5.112458e+00 3.112319e+00 1.673616e-02
1.582000e+01 4.171803e+00 2.553483e+00 1.618151e-02
1.588000e+01 2.655963e+00 1.640320e+00 1.462817e-02
1.594000e+01 1.912874e+00 1.189606e+00 1.315240e-02
16 1.467856e+00 9.231961e-01 1.175173e-02
1.620000e+01 8.010162e-01 5.617078e-01 8.134701e-03
1.640000e+01 7.527436e-01 6.396615e-01 6.619454e-03
1.660000e+01 1.260044e+00 1.191010e+00 7.164371e-03
1.680000e+01 3.719411e+00 4.130137e+00 9.552157e-03


==> RelModError.dat <==
eps Order0 Order1 Order2
1.000000e-03 1.317994e-02 2.642562e-04 2.781957e-05
1.600000e-03 2.125142e-02 6.748902e-04 2.810997e-05
2.500000e-03 3.360257e-02 1.652288e-03 2.938364e-05
4.000000e-03 5.485708e-02 4.254267e-03 3.726609e-05
6.300000e-03 8.913424e-02 1.064958e-02 8.224688e-05
1.000000e-02 1.487499e-01 2.723145e-02 2.916876e-04
1.600000e-02 2.575112e-01 7.138450e-02 1.198964e-03
2.500000e-02 4.473807e-01 1.799519e-01 4.659034e-03
4.000000e-02 8.124921e-01 4.747874e-01 1.766965e-02
6.300000e-02 1.377418e+00 1.137094e+00 4.339896e-02
1.000000e-01 2.227884e+00 2.446586e+00 6.339602e-02


==> RelModErrorEV.dat <==
eps Order0 Order1 Order2
1.000000e-03 1.683976e+08 1.316284e-01 4.327840e-05
1.600000e-03 2.770362e+08 2.105792e-01 8.001161e-05
2.500000e-03 4.511446e+08 3.289668e-01 1.750515e-04
4.000000e-03 7.722826e+08 5.261688e-01 4.132823e-04
6.300000e-03 1.343464e+09 8.282362e-01 9.262730e-04
1.000000e-02 2.472158e+09 1.313134e+00 2.011996e-03
1.600000e-02 4.872259e+09 2.094914e+00 4.171491e-03
2.500000e-02 9.788691e+09 3.244880e+00 7.835647e-03
4.000000e-02 2.101503e+10 5.002649e+00 1.451119e-02
6.300000e-02 4.114902e+10 6.805301e+00 3.084083e-02
1.000000e-01 6.704902e+10 7.455574e+00 6.565695e-02

